Modeling Attractiveness and Multiple Clicks in Sponsored Search Results

Click models are an important tool for leveraging user feedback, and are used by commercial search engines for surfacing relevant search results. However, existing click models are lacking in two aspects. First, they do not share information across search results when computing attractiveness. Second, they assume that users interact with the search results sequentially. Based on our analysis of the click logs of a commercial search engine, we observe that the sequential scan assumption does not always hold, especially for sponsored search results. To overcome the above two limitations, we propose a new click model. Our key insight is that sharing information across search results helps in identifying important words or key-phrases which can then be used to accurately compute attractiveness of a search result. Furthermore, we argue that the click probability of a position as well as its attractiveness changes during a user session and depends on the user's past click experience. Our model seamlessly incorporates the effect of externalities (quality of other search results displayed in response to a user query), user fatigue, as well as pre and post-click relevance of a sponsored search result. We propose an efficient one-pass inference scheme and empirically evaluate the performance of our model via extensive experiments using the click logs of a large commercial search engine.

==> click_dist.txt <==
ClickDist	FracClicks
3	0.068093129
2	0.183419658
1	0.442762444
-1	0.190180318
-2	0.081112722
-3	0.034431729


==> first_click.txt <==
FClickPos	FracClicks
1	0.708194766
2	0.162791629
3	0.078729408
4	0.050284197


==> forward_clicks.txt <==
bin	tcm1	base1	att_base1	dbn1	tcm2	base2	att_base2	tcm3	base3	att_base3	tcm4	base4	att_base4	rank1	rank2	rank3	rank4	topN2	topN3	attonly_topN2	attonly_topN3	baseonly_topN2	baseonly_topN3	random1	stdrank1	stdrank2	stdrank3	stdrank4	stdreverserank2	stdreverserank3	stdreverserank4	dbn2	dbn3	dbn4	ccm1	dbn_topN2	dbn_topN3	ccm2	ccm3	ccm4	ccm_topN2	ccm_topN3
0-10	0.659229951	0.601979521	0.5979	0.597961391	0.37031955	0.292496336	0.230531822	0.331924635	0.23457424	0.105776637	0.513905683	0.495327103	0.048598131	1.278793723	1.325487506	1.240535306	1.07859734	0.52666438	0.631097024	0.458203744	0.597432606	0.424695242	0.449122807	0.18	0.723729	2.508241	4.646565	3.904374	3.52599	5.979466	4.791209	0.340876321	0.314249037	0.495327103	0.589427702	0.492629798	0.597946085	0.100692334	0.23465982	0.495327103	0.144043661	0.449208387
10-50	0.683695408	0.637880121	0.5854	0.585481147	0.353177355	0.286673723	0.207869475	0.340368753	0.241872877	0.103105289	0.481843575	0.483240223	0.061452514	1.452377901	2.232543709	2.03202329	1.474860335	0.513559879	0.624211548	0.413183925	0.543425522	0.416979961	0.450752062	0.2	0.796227	2.699283	3.858333	2.223154	3.757219	5.384554	3.032794	0.326860605	0.316836487	0.483240223	0.605460018	0.471219477	0.581271228	0.13158375	0.241872877	0.483240223	0.189619301	0.450752062
50-100	0.719453387	0.660256581	0.7045	0.704542087	0.349456875	0.291987745	0.286510073	0.314442413	0.243144424	0.166361974	0.46835443	0.493670886	0.071729958	1.422399278	2.836226906	3.219987812	1.873417722	0.532448241	0.601462523	0.501810417	0.597196831	0.42679417	0.445460085	0.21	0.761086	2.883857	5.155302	2.822447	3.494053	6.719921	3.830431	0.332287244	0.307225258	0.493670886	0.64494557	0.483847148	0.570127505	0.130515045	0.242865817	0.493670886	0.189772937	0.445051609
100-500	0.766213604	0.711078571	0.7655	0.765512718	0.345548292	0.286713931	0.296933984	0.29241517	0.221889554	0.179973387	0.44266055	0.470183486	0.112385321	1.343373191	3.108967867	4.357618097	2.701834862	0.535586042	0.603459747	0.514639536	0.615768463	0.424500506	0.436460413	0.21	0.703693	2.889033	5.684681	4.527607	3.226386	6.916141	5.840399	0.326694876	0.29787234	0.470183486	0.71437655	0.481234477	0.574135638	0.121883911	0.222406915	0.470183486	0.179928249	0.4375
500-1000	0.829257202	0.78042262	0.8065	0.826509025	0.362350046	0.294063365	0.309289449	0.311868687	0.258838384	0.200757576	0.413043478	0.420289855	0.123188406	1.244917192	3.043832667	4.877525253	3.869565217	0.563057521	0.631313131	0.547523839	0.672979798	0.456167333	0.491161616	0.21	0.60224	2.659557	5.87284	5.310541	3.042889	6.88802	6.221187	0.329283297	0.33459596	0.420289855	0.788499422	0.50522916	0.616161616	0.113657336	0.258838384	0.420289855	0.178406644	0.491161616
>1000	0.916047876	0.887398327	0.9144	0.91414445	0.419144625	0.317397733	0.345709435	0.313898305	0.231186441	0.191864407	0.461538462	0.492307692	0.146153846	1.112284941	2.557417447	4.732881356	4.215384615	0.671759487	0.666440678	0.652592958	0.669830508	0.555993648	0.463728814	0.1688	0.408893	2.2696	5.552353	5.767452	2.60566	6.43408	7.052583	0.361261705	0.309830508	0.492307692	0.894453451	0.61760035	0.613559322	0.087618422	0.231186441	0.492307692	0.148239417	0.463728814

==> reverse_clicks.txt <==
bin	tcm2	attonly2	tcm3	attonly3	tcm4	attonly4	rank2	rank3	rank4	topN2	topN3	attonly_topN2	attonly_topN3	baseonly_topN2	baseonly_topN3	dbn_topN2	dbn_topN3	ccm_topN2	ccm_topN3
0-10	1.76E-04	0.209624765	0	0.095440837	0	0.038271605	1.620093089	1.434080059	1.161691542	0.519891104	0.623944179	0.460400983	0.591626752	0.426085955	0.44474011	0.489111649	0.588078765	0.139729605	0.44474011
10-50	0.013609539	0.179694086	0.000528262	0.088219757	0	0.040540541	2.936080296	2.936080296	1.916216216	0.517042033	0.617010037	0.415030712	0.54199683	0.429844634	0.454833597	0.476333855	0.5758056	0.191497049	0.454833597
50-100	0.05452402	0.149381261	0.002597403	0.093506494	0	0.05	4.188034188	4.861038961	2.508333333	0.529030357	0.596103896	0.495137047	0.594805195	0.434001179	0.431168831	0.481242673	0.559431525	0.188159437	0.430232558
100-500	0.094846254	0.129348924	0.012951602	0.094751193	0	0.03030303	4.528511621	6.57123381	4.108225108	0.53226505	0.595092025	0.519780537	0.607361963	0.435542082	0.439672802	0.484638685	0.566462168	0.182027982	0.441036128
500-1000	0.160329821	0.093449382	0.037533512	0.104557641	0	0.0375	4.208886853	7.536193029	7.536193029	0.573522675	0.611260054	0.552908841	0.643431635	0.482821805	0.493297587	0.524049473	0.597855228	0.192853871	0.493297587
>1000	0.268229541	0.138808976	0.025367156	0.100133511	0.015151515	0.060606061	3.309075219	7.228304406	7.196969697	0.700560909	0.639519359	0.677693082	0.654205607	0.626726122	0.457943925	0.673234575	0.598130841	0.159211851	0.457943925


==> roc.txt <==
bin	precision	recall dbnprecision	dbnrecall
0.99	1	0	1	0
0.98	1	0	1	0
0.97	1	0	1	0
0.96	1	0	1	0
0.95	1	0	1	0
0.94	1	0	1	0
0.93	1	0	1	0
0.92	1	0	1	0
0.91	1	0	1	0
0.9	1	0	1	0
0.89	1	0	1	0
0.88	1	0	1	0
0.87	1	0	1	0
0.86	1	0	1	0
0.85	1	0	1	0
0.84	1	0	1	0
0.83	1	0	1	0
0.82	1	0	1	0
0.81	1	0	1	0
0.8	1	0	1	0
0.79	1	0	1	0
0.78	1	0	1	0
0.77	1	0	1	0
0.76	1	0	1	0
0.75	0	0	1	0
0.74	0	0	1	0
0.73	0	0	1	0
0.72	0	0	1	0
0.71	0	0	1	0
0.7	0	0	1	0
0.69	0	0	1	0
0.68	0	0	1	0
0.67	0	0	1	0
0.66	0.5	0.00034494653328734	1	0
0.65	0.5	0.00034494653328734	1	0
0.64	0.5	0.00034494653328734	1	0
0.63	0.5	0.00034494653328734	1	0
0.62	0.666666666666667	0.000689893066574681	1	0
0.61	0.75	0.00103483959986202	1	0
0.6	0.833333333333333	0.0017247326664367	1	0
0.59	0.833333333333333	0.0017247326664367	1	0
0.58	0.833333333333333	0.0017247326664367	1	0
0.57	0.875	0.00241462573301138	1	0
0.56	0.9	0.00310451879958606	1	0
0.55	0.909090909090909	0.0034494653328734	1	0
0.54	0.916666666666667	0.00379441186616075	1	0
0.53	0.923076923076923	0.00413935839944809	1	0
0.52	0.9375	0.00517419799931011	1	0
0.51	0.941176470588235	0.00551914453259745	1	0
0.5	0.966666666666667	0.0100034494653329	1	0
0.49	0.967741935483871	0.0103483959986202	1	0
0.48	0.96969696969697	0.0110382890651949	1	0
0.47	0.970588235294118	0.0113832355984822	1	0
0.46	0.971428571428571	0.0117281821317696	1	0
0.45	0.975	0.0134529147982063	1	0
0.44	0.976190476190476	0.014142807864781	1	0.00034494653328734
0.43	0.977272727272727	0.0148327009313556	1	0.00034494653328734
0.42	0.978260869565217	0.0155225939979303	1	0.000689893066574681
0.41	0.980769230769231	0.0175922731976544	1	0.000689893066574681
0.4	0.964912280701754	0.0189720593308037	0.75	0.00103483959986202
0.39	0.955223880597015	0.0220765781303898	0.8	0.00137978613314936
0.38	0.947368421052632	0.0248361503966885	0.636363636363636	0.00241462573301138
0.37	0.953488372093023	0.0282856157295619	0.707317073170732	0.0100034494653329
0.36	0.957894736842105	0.031390134529148	0.688888888888889	0.0106933425319076
0.35	0.96039603960396	0.033459813728872	0.732142857142857	0.014142807864781
0.34	0.963963963963964	0.0369092790617454	0.75	0.0155225939979303
0.33	0.968253968253968	0.0420834770610555	0.755555555555556	0.0703690927906175
0.32	0.962962962962963	0.0448430493273543	0.748275862068966	0.0748533977233529
0.31	0.965753424657534	0.048637461193515	0.729032258064516	0.0779579165229389
0.3	0.968553459119497	0.0531217661262504	0.727272727272727	0.0993446015867541
0.29	0.961538461538462	0.0603656433252846	0.736077481840194	0.104863746119351
0.28	0.966183574879227	0.0689893066574681	0.727472527472527	0.11417730251811
0.27	0.968036529680365	0.0731286650569162	0.723270440251572	0.119006553984132
0.26	0.97071129707113	0.080027595722663	0.719587628865979	0.120386340117282
0.25	0.97265625	0.0858916867885478	0.721621621621622	0.18420144877544
0.24	0.972027972027972	0.0958951362538806	0.71923937360179	0.22180062090376
0.23	0.967532467532468	0.102794066919627	0.722524483133841	0.229044498102794
0.22	0.965408805031447	0.105898585719214	0.728706624605678	0.239047947568127
0.21	0.96165191740413	0.112452569851673	0.729970326409496	0.254570541566057
0.2	0.960674157303371	0.11797171438427	0.734259259259259	0.273542600896861
0.19	0.960732984293194	0.126595377716454	0.744734625105308	0.304932735426009
0.18	0.948402948402948	0.133149361848913	0.750997605746209	0.324594687823387
0.17	0.942660550458716	0.141773025181097	0.752869166029074	0.339427388754743
0.16	0.935064935064935	0.149016902380131	0.761174116077385	0.393583994480855
0.15	0.92741935483871	0.158675405312177	0.762026940346376	0.40979648154536
0.14	0.915285451197053	0.171438427043808	0.761904761904762	0.430493273542601
0.13	0.905844155844156	0.192480165574336	0.76460578559274	0.464987926871335
0.12	0.889212827988338	0.210417385305278	0.763060686015831	0.498792687133494
0.11	0.868789808917197	0.235253535701966	0.767371601208459	0.525698516729907
0.1	0.849785407725322	0.273197654363574	0.765205091937765	0.559848223525354
0.09	0.846219931271478	0.33977233528803	0.764861294583884	0.59917212832011
0.08	0.830397912589693	0.439116936874784	0.767432150313152	0.634011728182132
0.07	0.817543859649123	0.562607795791652	0.770047169811321	0.6757502587099
0.06	0.798910766652702	0.657813038978958	0.768062245276028	0.715074163504657
0.05	0.789433384379786	0.711279751638496	0.768253968253968	0.751293549499828
0.04	0.781182408074982	0.747499137633667	0.769230769230769	0.803725422559503
0.03	0.774300932090546	0.802345636426354	0.76530612244898	0.853742669886168
0.02	0.768489745183344	0.853052776819593	0.76557519559548	0.911348740945154
0.01	0.757062146892655	0.924456709210072	0.760402502039706	0.964470507071404
0	0.752205500778412	1	0.752205500778412	1


==> roc_1.txt <==
bin	precision	recall dbnprecision	dbnrecall
0.99	1	0	1	0
0.98	1	0	1	0
0.97	1	0	1	0
0.96	1	0	1	0
0.95	1	0	1	0
0.94	1	0	1	0
0.93	1	0	1	0
0.92	1	0	1	0
0.91	1	0	1	0
0.9	1	0	1	0
0.89	1	0	1	0
0.88	1	0	1	0
0.87	1	0	1	0
0.86	1	0	1	0
0.85	1	0	1	0
0.84	1	0	1	0
0.83	1	0	1	0
0.82	1	0	1	0
0.81	1	0	1	0
0.8	1	0	1	0
0.79	1	0	1	0
0.78	1	0.000138217000691085	1	0
0.77	1	0.000138217000691085	1	0
0.76	1	0.000138217000691085	1	0
0.75	0.666666666666667	0.00027643400138217	1	0
0.74	0.666666666666667	0.00027643400138217	1	0
0.73	0.666666666666667	0.00027643400138217	1	0
0.72	0.666666666666667	0.00027643400138217	1	0
0.71	0.666666666666667	0.00027643400138217	1	0
0.7	0.666666666666667	0.00027643400138217	1	0
0.69	0.75	0.000414651002073255	1	0
0.68	0.75	0.000414651002073255	1	0
0.67	0.75	0.000414651002073255	1	0
0.66	0.8	0.00055286800276434	1	0
0.65	0.8	0.00055286800276434	1	0
0.64	0.875	0.000967519004837595	1	0
0.63	0.875	0.000967519004837595	1	0
0.62	0.888888888888889	0.00110573600552868	1	0
0.61	0.909090909090909	0.00138217000691085	1	0
0.6	0.928571428571429	0.00179682100898411	1	0
0.59	0.941176470588235	0.00221147201105736	1	0
0.58	0.944444444444444	0.00234968901174845	1	0
0.57	0.947368421052632	0.00248790601243953	1	0
0.56	0.956521739130435	0.00304077401520387	1	0
0.55	0.958333333333333	0.00317899101589496	1	0
0.54	0.961538461538462	0.00345542501727713	1	0
0.53	0.964285714285714	0.0037318590186593	1	0
0.52	0.967741935483871	0.00414651002073255	1	0
0.51	0.970588235294118	0.00456116102280581	1	0
0.5	0.979591836734694	0.00663441603317208	1	0
0.49	0.981132075471698	0.00718728403593642	1	0
0.48	0.982142857142857	0.00760193503800968	1	0
0.47	0.967213114754098	0.00815480304077401	1	0
0.46	0.969230769230769	0.00870767104353836	1	0
0.45	0.975	0.0107809260539046	1	0
0.44	0.977011494252874	0.0117484450587422	1	0.000138217000691085
0.43	0.980769230769231	0.0140981340704907	1	0.000138217000691085
0.42	0.974576271186441	0.0158949550794748	1	0.00027643400138217
0.41	0.970802919708029	0.0183828610919143	1	0.00027643400138217
0.4	0.967741935483871	0.0207325501036628	0.833333333333333	0.00138217000691085
0.39	0.960893854748603	0.0237733241188666	0.764705882352941	0.00179682100898411
0.38	0.956310679611651	0.0272287491361437	0.72	0.00248790601243953
0.37	0.961206896551724	0.030822391154112	0.801980198019802	0.0111955770559779
0.36	0.955056179775281	0.0352453351762267	0.789915966386555	0.012992398064962
0.35	0.956228956228956	0.0392536281962681	0.8	0.0149274360746372
0.34	0.948795180722892	0.0435383552176918	0.809859154929578	0.0158949550794748
0.33	0.948509485094851	0.0483759502418798	0.778675282714055	0.066620594333103
0.32	0.948780487804878	0.0537664132688321	0.765957446808511	0.0696613683483068
0.31	0.961325966850829	0.0721492743607464	0.753191489361702	0.0733932273669661
0.3	0.96252129471891	0.078092605390463	0.758266818700114	0.0919143054595715
0.29	0.961240310077519	0.0856945404284727	0.758324382384533	0.097581202487906
0.28	0.963838664812239	0.0957843814789219	0.751456310679612	0.1069799585349
0.27	0.963254593175853	0.101451278507256	0.748410535876476	0.113890808569454
0.26	0.964460784313726	0.108776779543884	0.749559082892416	0.117484450587422
0.25	0.961805555555556	0.114858327574292	0.754524886877828	0.184381478921907
0.24	0.96236559139785	0.123704215618521	0.745016226240148	0.222114720110574
0.23	0.956653225806452	0.13116793365584	0.747292418772563	0.228887353144437
0.22	0.950281425891182	0.140013821700069	0.749782040104621	0.237733241188666
0.21	0.943132108486439	0.14899792674499	0.750101916021199	0.254319281271596
0.2	0.940298507462687	0.15673807878369	0.754724111866969	0.276019350380097
0.19	0.937883435582822	0.169039391845197	0.759146341463415	0.309744298548721
0.18	0.930685920577617	0.178161713890809	0.763081861958266	0.328541810642709
0.17	0.919322033898305	0.187422252937111	0.765344079355239	0.341257774706289
0.16	0.916349809885932	0.199861782999309	0.777392695281258	0.403040774015204
0.15	0.908611599297012	0.214374568071873	0.778318810866222	0.419765031098825
0.14	0.898488120950324	0.229993089149965	0.781796116504854	0.445196959225985
0.13	0.888835649257307	0.256392536281963	0.783716734325665	0.48030407740152
0.12	0.877463581833762	0.283068417415342	0.784583333333333	0.520525224602626
0.11	0.881894671237145	0.391154111955771	0.78567152265017	0.544160331720802
0.1	0.874687413170325	0.435107118175536	0.785283018867925	0.575259156876296
0.09	0.862361536648598	0.50573600552868	0.785752071944983	0.615894955079475
0.08	0.850205453866268	0.629163787145819	0.787406793703397	0.656807187284036
0.07	0.832909118131457	0.768901174844506	0.789259433223736	0.696751900483759
0.06	0.816568819308545	0.865100207325501	0.788992179430426	0.739046302695232
0.05	0.799926891677836	0.907394609536973	0.788370142577579	0.779543883897719
0.04	0.792583872866392	0.930615065653075	0.785194976867151	0.821008984105045
0.03	0.785584356525693	0.955079474775397	0.781987577639752	0.87007601935038
0.02	0.777985690698954	0.976917760884589	0.780114499357402	0.922874913614375
0.01	0.770226883561644	0.994747753973739	0.774211278443443	0.973462335867312
0	0.766257148909129	1	0.766257148909129	1

